Elliptic and triangular flow of light nuclei in Au+Au collisions in the BES-II energies using the STAR detector

Light nuclei might be formed in heavy-ion collisions by the coalescence of produced (anti-)nucleons or transported nucleons. Due to their low binding energies, they are more likely to form at later stages of the hadronic fireball. In this proceedings, we report the transverse momentum and centrality dependence of elliptic ($v_{2}$) and triangular ($v_{3}$) flow of $d$, $t$, and $^3$He in Au+Au collisions at $\sqrt{s_{NN}}$ = 14.6 -- 54.4 GeV. The mass number scaling of $v_{2}(p_{T})$ and $v_{3}(p_{T})$ of light nuclei is discussed. We also report the comparison of $v_{2}(p_{T})$ and $v_{3}(p_{T})$ of light nuclei with a transport-plus-coalescence model calculation.

==> readme.txt <==
%                                           
% LaTeX class for Web of Conferences Journal
% read-me file
%


This directory contains the LaTeX support for the Web of conferences Journal.

The EPJ WoC document class is derived from the LaTeX2e article.cls
based on TEX version 3.141 and LaTeX2e. You may use it with the LaTeX
engine or the PDFLaTeX engine. Be sure that the LaTeX version is at
least the 2007 version.
If you version is older than 2007, please update it.
If you are unable to easily update your old version, you may add some
specific styles in your local directory.



CONTENTS

  readme.txt       This file
  webofc.cls       Document class file for Web of conferences Journal
  webofc-doc.pdf   Main User's Guide Web of conferences Journal (PDF)
  woc.bst          Bibliography style for BibTeX users
  template.tex     A fill-in-form for a standard article with usage comments

  additional-styles.tar.gz For old LaTeX version, install these styles in
  your local directory.

INSTALLATION

Copy webofc.cls and woc.bst to a place where LaTeX can find them or simply copy them in the same directory as the source file of the article.


GETTING STARTED

You should first read the "Main User's Guide" (webofc-doc.pdf) to get an overview of special instructions concerning the Web of conferences journal.
Alternatively to reading the entire documentation, it is also possible 
to proceed by merely filling out the template and then looking up 
additional commands as needed.

